Formation and evolution of binary black holes in $N$-body simulations of star clusters with up to two million stars

Understanding binary black hole (BBH) dynamics in dense star clusters is key to interpreting the gravitational wave detections by LIGO and Virgo. Here, we perform $N$-body simulations of star clusters, focusing on BBH formation mechanisms, dynamical evolution and merging properties. We explore a wide parameter space of initial conditions, with cluster masses ranging from $10^{4}$ to $10^{6}~\mathrm{M_{\odot}}$, densities from $10^{3}$ to $10^{5}~\rm M_{\odot}pc^{-3}$, and up to $100\%$ of massive stars in binaries. We show that most BBH mergers originate from the primordial binary population rather than being dynamically assembled, and that the evolution towards merger for most of these binaries is not significantly altered by dynamical encounters. As a result, the overall number of BBH mergers from the $N$-body simulations is nearly identical to that obtained when the same stellar population is evolved in isolation. Contrary to theoretical expectations, nearly all dynamically formed BBH mergers occur when the binary is still bound to its host cluster, with $\simeq 90\%$ of all dynamical mergers occurring within the cluster core region. In about half of these mergers the binary is part of a stable black hole-triple system. In one model, stellar mergers lead to the formation of a $\simeq 200\,\mathrm{M_\odot}$ black hole, which then grows to $\simeq 300\,\mathrm{M_\odot}$ through black hole mergers. Our study highlights the importance of detailed $N$-body simulations in capturing the evolution of black hole populations in dense clusters and challenges conclusions based on semi-analytical and Monte Carlo methods.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
